Efficient Constrained Dynamics Algorithms based on an Equivalent LQR Formulation using Gauss' Principle of Least Constraint

We derive a family of efficient constrained dynamics algorithms by formulating an equivalent linear quadratic regulator (LQR) problem using Gauss principle of least constraint and solving it using dynamic programming. Our approach builds upon the pioneering (but largely unknown) O(n + m^2d + m^3) solver by Popov and Vereshchagin (PV), where n, m and d are the number of joints, number of constraints and the kinematic tree depth respectively. We provide an expository derivation for the original PV solver and extend it to floating-base kinematic trees with constraints allowed on any link. We make new connections between the LQR's dual Hessian and the inverse operational space inertia matrix (OSIM), permitting efficient OSIM computation, which we further accelerate using matrix inversion lemma. By generalizing the elimination ordering and accounting for MUJOCO-type soft constraints, we derive two original O(n + m) complexity solvers. Our numerical results indicate that significant simulation speed-up can be achieved for high dimensional robots like quadrupeds and humanoids using our algorithms as they scale better than the widely used O(nd^2 + m^2d + d^2m) LTL algorithm of Featherstone. The derivation through the LQR-constrained dynamics connection can make our algorithm accessible to a wider audience and enable cross-fertilization of software and research results between the fields

==> graphics/long_tree_osim_short_stalk.csv <==
0.775948103792415,0.82322256568779,0.832330982994608,0.877141744548287,0.920286629873598,0.914352452634311,0.91874197055045,0.949926104542626,0.942215869824716,0.951688944150865
0.80860981628736,0.828719504487423,0.863606316562615,0.88771135411147,0.90563337082098,0.919094673203445,0.937341386161988,0.944818388640464,0.954174618015087,0.962711611604146
0.780983606557377,0.811564986737401,0.839834552974865,0.870846662401365,0.895998773570443,0.916205899363794,0.937042062415197,0.946237184614266,0.960212676981899,0.968050767001449
0.768121234252328,0.787959314578943,0.833099106189218,0.858992530166635,0.891916009034885,0.915995494825425,0.934514934749468,0.953828844094403,0.965302122416979,0.977682815485547
0.765166954068036,0.778404967341344,0.816190907717867,0.856770380670954,0.882476283018385,0.906129025919157,0.933053610144905,0.956495245832963,0.971436100131752,0.985740590835906
0.754291992858124,0.768449852401181,0.804212061813375,0.839077167859984,0.877907114017897,0.902925750625902,0.929372966189496,0.955429294436421,0.975732842283382,0.989366994679281
0.747036539166565,0.758405410678286,0.801299404439632,0.837347806953205,0.868593609508981,0.903130497156422,0.928633117194676,0.953548619637085,0.977285370798171,0.997523423286233
0.741992294991745,0.755825674473762,0.794057887674909,0.830643624982991,0.866823625754939,0.899302716999279,0.929425450785239,0.954662259423149,0.977320972726051,0.998686471419298
0.738459997997397,0.752247588950035,0.785432721332434,0.824844562872732,0.862471444203413,0.898877931648972,0.927760047931722,0.958467035803581,0.981370751055572,1.00068552592236
0.739186334833318,0.745829343279069,0.782158568451692,0.82046832283371,0.860328532446645,0.898142728661366,0.925406897831812,0.957848795198135,0.982772236922451,1.00655980236851
0.734967347977271,0.740822354540766,0.778561921564986,0.816321967579654,0.858286533636038,0.893978154058554,0.928238007481875,0.958408779653851,0.98535996573609,1.00973419948753
0.732372173639014,0.73690669237849,0.774701143073209,0.81551123773346,0.856086949489722,0.89417471980235,0.927985942317203,0.960510013093031,0.988567590761539,1.01487320830844
0.72916513424053,0.7362271137626,0.771855712522288,0.813088220601459,0.85183250096043,0.890906861242259,0.925976572319139,0.959774420268507,0.990042623303127,1.01479993820485
0.729116368903911,0.732175396425387,0.766539489735005,0.809183189450716,0.848318964886345,0.889900090188224,0.925495557074505,0.95993829204662,0.991273203154596,1.02119035005744
0.726086109487629,0.729995234778784,0.763244095263897,0.806502302898943,0.848379839870331,0.889181584817675,0.924610540118754,0.959662456429087,0.993367600729564,1.0216963204097
0.725722348322189,0.725746463206924,0.763361998266045,0.803308918569582,0.846310133265609,0.88709278705087,0.926811523480822,0.960049918919121,0.994404118568734,1.02461838727385
0.725978027088299,0.725088409293717,0.763357243413555,0.801038147812474,0.845783317746833,0.885798932623125,0.926626653120118,0.96040944813825,0.996202648883949,1.02649990081971
0.722728528030931,0.722160970231533,0.757458622530699,0.800347304443918,0.844363815263514,0.885656124323519,0.924924924924925,0.963010603163567,0.995147572294011,1.02725928232272
0.724364707739254,0.720699304907772,0.758052311908219,0.798484963260359,0.841716833627042,0.885313334034839,0.924962092042902,0.961606944883054,0.99667311635429,1.0308777610732
0.720729318398714,0.721148584430172,0.754811370725678,0.7974659579116,0.839755344715651,0.887163303158652,0.925433920586589,0.963044340291095,0.997017764722339,1.0311279302828
0.720964874345298,0.719627716865973,0.754858898712463,0.79509288468279,0.839427523258241,0.883049170684753,0.922989042945422,0.964107859000107,0.998415755635732,1.03290205602344
0.721134804034449,0.718333023848052,0.75116561745977,0.793701425964723,0.839440443742112,0.88306774796825,0.923507904925404,0.963690407163042,1.00024222637635,1.03559190281911
0.719610877736016,0.716830419803496,0.749453623568494,0.793515558744863,0.83931921874199,0.881658532515747,0.923883454589759,0.96405579081406,1.00084401135579,1.03574926761634
0.7179912403793,0.714823101320286,0.749042501138875,0.791602042746359,0.83763804685407,0.880360881832219,0.924452729765692,0.964285097987334,1.00214337220578,1.03776533006037
0.717515049756337,0.715020990963213,0.747599563112336,0.792179588848899,0.834485277860556,0.880466403719938,0.92461517272137,0.963221192823156,1.00145155437281,1.04017597918088
0.717507207456262,0.713235125661527,0.74785940678367,0.79168094534712,0.835587706132951,0.880626670016215,0.922951895926419,0.965881092370701,1.0044190045462,1.04162106124
0.716508408648896,0.712032257349846,0.746301018460552,0.788738042046171,0.836914919606584,0.880393215625069,0.92432442485447,0.964698905544289,1.00449840490234,1.04214040895891
0.716129032258065,0.711313672922252,0.746347961222526,0.787570181777753,0.833859271304883,0.880294910987233,0.924622114949464,0.964758981765662,1.00571057754705,1.0434833867133
0.715631355478646,0.711637187454534,0.745487442381424,0.788499541061498,0.832742220816846,0.88038388038388,0.922782600518388,0.966530731285419,1.0053048660685,1.043312448924
0.715164713609181,0.710429225217234,0.743644806380991,0.785975961790794,0.831801890950215,0.877386852456558,0.922995399888864,0.965076297498933,1.00655514118274,1.0467324046069
0.714793335791626,0.710152870480926,0.742705354601759,0.785693132499362,0.831712589977571,0.878628231276699,0.92227021047162,0.965386327838872,1.00791374393772,1.04768986750576
0.715745290079068,0.709682941210035,0.743267291493653,0.78519659989064,0.830255071045925,0.877533964354434,0.92337933553984,0.965864195510588,1.00810805313155,1.04735124601944
0.714904378062273,0.709479330435587,0.742169756848656,0.784715966874909,0.831162737028347,0.877858204001644,0.921422676570029,0.966571487310688,1.00878299091072,1.04864287091065
0.713864216123183,0.708908609796051,0.740541689059981,0.783976205089467,0.829707072147462,0.876901806600542,0.922281814256657,0.966313664360464,1.0090394380995,1.04947499494033
0.714375429887257,0.708665696604197,0.741420269726984,0.782701607332013,0.828496486844901,0.87767788771714,0.922583663444376,0.96717243428152,1.01011520517947,1.05010463659358
0.713840598701261,0.708025081583489,0.740164216880355,0.783663744661722,0.829317340928771,0.876662678791379,0.923479004719773,0.967053874141182,1.0108813603565,1.0525285234292
0.712964276593934,0.706116600296583,0.739304890352658,0.782657944417614,0.828688129025941,0.876101502481082,0.922282188167621,0.9664421664204,1.00929663385144,1.05272392428294
0.713515008991562,0.706430371514511,0.739516448672216,0.781612252777897,0.827963754487947,0.875113479376357,0.921959934255973,0.966372153092393,1.01133007571283,1.0534461222231
0.71252733014819,0.705506961090915,0.737693490744531,0.782383289291557,0.828214168634718,0.875232507437478,0.921716288032549,0.967060250935081,1.01227999368277,1.05406000601735
0.714643337110332,0.704843287169864,0.738093950439683,0.780166577770484,0.827170518016986,0.87524390705317,0.921820783483663,0.967977220544045,1.01162034248344,1.05513776070754
0.712130961880003,0.705786051023966,0.737260253684133,0.780108411965469,0.828690138045562,0.874465820452126,0.920791901738223,0.967047354943862,1.01196494605137,1.05677021565154
0.711921112871985,0.704671123827031,0.736141447811099,0.781302826591186,0.827377849242191,0.874720381163941,0.923041432130664,0.967482693684853,1.01117648033675,1.05620231778464
0.712187922764728,0.703821887011386,0.736427666582214,0.77913666294428,0.827927733833985,0.874562988219129,0.922136252936486,0.966652412382635,1.01274670918824,1.05645265841748
0.712130327020719,0.704925248108131,0.736116487508561,0.77954794158711,0.825975703224483,0.873667869639657,0.921916307478861,0.968550244771455,1.01223452706266,1.05583657202057
0.711745448550366,0.703813906925655,0.735331589235871,0.778655717086524,0.827247598359249,0.872972880309939,0.921691974870345,0.967357752578576,1.01378758144281,1.05713896237937
0.71190701321464,0.702842975656936,0.734758858689953,0.778356611645202,0.824998693326674,0.873779452983399,0.921104673209677,0.96774988817942,1.01384598768766,1.05731977146483
0.711813478526083,0.703552879287555,0.734040066934029,0.778111542157526,0.825665900968428,0.873371948657669,0.920838556957868,0.968796397880536,1.01496412916534,1.05840095317757
0.710838038303997,0.703357989133992,0.733935531202715,0.777330678682455,0.824937739597616,0.873220040340343,0.921160241651416,0.968303594209801,1.01472654327432,1.0601558262894
0.711376907547702,0.702323013111091,0.734707835743662,0.777696238126265,0.825027070702629,0.873975498526176,0.92128524620604,0.969168654185162,1.01503366731703,1.05953753764698
0.710447316315016,0.702108088355742,0.733843965616248,0.776829555787559,0.824335635635095,0.872434838287907,0.921421263421332,0.969682812803295,1.01525871400736,1.06049900470619
0.711349251112365,0.701938181053569,0.732950454162944,0.777118279569892,0.823668023542774,0.872935935305796,0.921141322440796,0.969338775298828,1.01459880970981,1.06033850088143
0.710659586246489,0.70249098218298,0.734057149674879,0.776018467340768,0.823189978556783,0.872459338594676,0.920384755498478,0.968932447023675,1.01511164553068,1.06165552076168
0.710498238550579,0.701246644795705,0.732914625465813,0.77686726964748,0.822943334273914,0.871981262642393,0.920438127998552,0.968683084350948,1.01621167692287,1.06146283002947
0.709947209205766,0.70122958986321,0.732708311040506,0.77633638163477,0.823184178521505,0.87200878247862,0.920892538302809,0.968534026403761,1.01578697615142,1.06168306263719
0.710270207268984,0.7010403105955,0.732581759911948,0.775161499706364,0.822816486020843,0.872142653893579,0.921062695825775,0.969739157924815,1.01604540901503,1.0628108552124
0.709665718485711,0.700347721686733,0.73200569895811,0.775344381937053,0.822958862073852,0.871038198123587,0.921452238718304,0.969539818610264,1.01641993341492,1.06272915092199
0.710151455436068,0.7003464138922,0.731957309863677,0.775323936918335,0.822808190515587,0.871902395733811,0.920526668640483,0.968420058941357,1.01657091724916,1.06356081730936
0.710307280612716,0.700312277433847,0.730939630928073,0.775639930483961,0.822486916573918,0.872358603854558,0.921435636095419,0.968739915984709,1.0177478940035,1.0634072019011
0.710476155898851,0.700031265835067,0.731440402247856,0.775511151068705,0.821834871799656,0.871432062276731,0.92092056706191,0.968354303430767,1.01734659155356,1.06345518600828
0.710371680151458,0.699928905677996,0.730611574443938,0.774803644360666,0.822493417939045,0.871048618569152,0.920006773016044,0.96960109380694,1.01822904368359,1.06390442758965
0.709426798614895,0.700090881551045,0.731160896130346,0.774061049374033,0.82172462344318,0.871331658386099,0.920704676119274,0.970027604687504,1.01840089234277,1.06520349224152
0.70932465869569,0.699929024759044,0.730368406949544,0.773506666297087,0.821580429127868,0.870663503061494,0.920696214751675,0.969538545223777,1.01768781514129,1.0648553447203
0.709259732515546,0.699062864089965,0.730255788234455,0.774142970307848,0.821070918086861,0.870969631514397,0.920800362098297,0.969908266825653,1.01770958851812,1.06508366533865
0.709263889121936,0.699090754843153,0.730526123364434,0.773700223472712,0.821863577037651,0.871112041794084,0.920313572864739,0.970190556911732,1.01817111506175,1.06625195836418
0.708788575017769,0.699314522870546,0.731010443303327,0.772887744538529,0.821377107501272,0.870680783023336,0.920802816601912,0.969167284499476,1.01839521236419,1.06587270201273
0.709825572873406,0.698591631207049,0.730155693859008,0.773877764690486,0.821022044341727,0.870036291328375,0.919822306952151,0.969412812453615,1.01834512979936,1.06604273100645
0.708633613148645,0.698443486818846,0.730678809842979,0.772713426439838,0.820863791245595,0.870587541988332,0.919985681617149,0.970466889962239,1.01974606698304,1.06626706693935
0.709326793766316,0.698610391445664,0.729400431821957,0.772935394331407,0.821144886188707,0.870549597167342,0.919738936179533,0.969814098090223,1.01909203771432,1.06641409357833
0.708986538131561,0.698698354593851,0.729690233880956,0.772528328433959,0.82028025002937,0.870337039951104,0.920265349720207,0.970225221725739,1.02054414705005,1.066459055982
0.708994139273024,0.698197413880005,0.72963607093675,0.772414648054943,0.820505643810202,0.870799982664875,0.920778522037913,0.970487559184522,1.01933984396312,1.06702059133183
0.708531201165208,0.698433219719914,0.729289874766343,0.771902606142175,0.820523953691241,0.869918137201655,0.920261232109171,0.970699472174889,1.01961773551955,1.06760532504668
0.708484875697843,0.698073989491244,0.728631604132955,0.772365147232891,0.820237812221101,0.870459281026418,0.920023214677452,0.970490845109542,1.01888987121995,1.0673135579209
0.708159196632947,0.697671347449047,0.72873613226017,0.771714088101314,0.820462986125811,0.870043183022169,0.919790966573854,0.9717619826033,1.01892862030127,1.06810297059459
0.70806068466998,0.697878737844673,0.72860482668483,0.771922470031323,0.820085829079257,0.870296894673911,0.919848869639222,0.97047982662381,1.01988826118168,1.06844535716474
0.708612034120169,0.697480289290586,0.72837987675939,0.771581420231201,0.819496333454738,0.870090151631472,0.919519727027541,0.970194824415632,1.01990024168252,1.06815031841054
0.707956433450249,0.69770180179417,0.728250267776468,0.771519816197588,0.819844717386385,0.869281430265574,0.920625004963088,0.971084442826633,1.02101816924751,1.06914158859929
0.708214741387771,0.697164894551478,0.728123836374275,0.771536872687655,0.819154824260774,0.869452528052927,0.919724128548143,0.970614561530175,1.02023102210695,1.07035680115745
0.70846659743856,0.697178268952696,0.728356640294281,0.771804705196349,0.819625812761487,0.869054064272212,0.919580989330747,0.970547104590544,1.02086510453429,1.06915572599043
0.708001148686532,0.697126019279587,0.728047352298098,0.770594623346114,0.819527336911185,0.869184977441046,0.920233836176584,0.970254014416493,1.0197882151671,1.06997739888768
0.708141404044361,0.697252441512569,0.727819488863425,0.771151950583751,0.819813347395393,0.868828132159189,0.919971880918725,0.970410044199941,1.02150644298566,1.06948717636901
0.707651038955839,0.696985393142028,0.727782879872892,0.771055537512179,0.818738781608311,0.869926137243841,0.919870760905174,0.97006820206632,1.021011515927,1.06974473738942
0.707950364616987,0.696984493254684,0.727424106571026,0.770571740479911,0.818795429148691,0.868456119761933,0.91947503938936,0.97043404060929,1.02056329180191,1.06981490520759
0.70776047435981,0.696827929786323,0.727040493296997,0.77048826430189,0.818351323149558,0.869299712680647,0.919875708011695,0.970482961510174,1.02105501087786,1.07121662220502
0.707729561935675,0.696728817341654,0.72701936214339,0.770419204286223,0.81905048707286,0.869375623909484,0.920388833620166,0.970372651548549,1.02094932756741,1.07092871980157
0.708208660665402,0.69658630107805,0.727515434673786,0.770339246165628,0.818121270336394,0.8689715176151,0.919176340135696,0.970813599864745,1.0206613475995,1.07092533021598
0.707355144069183,0.696446975453061,0.727164811532176,0.770125908486027,0.818493343442604,0.868977333432979,0.920252435605459,0.971247497918806,1.02144376580574,1.07083060621245
0.707516522908032,0.696169383336929,0.72712195481517,0.770229054013002,0.81791082911042,0.868755700290047,0.919784139760359,0.970635921823918,1.02134820290824,1.07120315295007
0.707538925472337,0.696111254184909,0.726418582849405,0.769556592999259,0.818679199416579,0.869042811259131,0.919696846601131,0.970712702765607,1.02228703844537,1.07136354545818
0.707439103071323,0.696280014265647,0.726508277557077,0.769719077734383,0.818280083779441,0.868572900152102,0.919622814051647,0.970743865568443,1.02171906419694,1.07165546315674
0.707208997098099,0.696106738862767,0.726799997960776,0.7695289663155,0.818124101238981,0.868643606499048,0.919816395650087,0.971024353666737,1.02138327266348,1.07150556107296
0.707138688044216,0.69647856720501,0.726111982726874,0.769474808271042,0.81753141269956,0.86812935514311,0.920445256148395,0.970798460864595,1.02216759465963,1.07210594931575
0.707989110579473,0.696306844216359,0.726202065890834,0.769525529911409,0.817479448475781,0.86824991607529,0.91973947381917,0.971526158239014,1.02178061097203,1.0722039496467
0.707515596758207,0.696327043147651,0.726497838171711,0.769004546405676,0.817483949438808,0.868105280787416,0.919429448326875,0.97065254033229,1.02240475805009,1.07215831560973
0.707225036638702,0.695994697341076,0.725951215217487,0.769823543812734,0.818238359029393,0.868315571124951,0.91949496296847,0.970638907597176,1.02250901018763,1.07278716652494
0.707134617800569,0.695532425284136,0.726156408729294,0.769600805474242,0.817377968706132,0.867816832546258,0.919344813322043,0.97093547368998,1.02231364187466,1.0730542291364
0.706921694305965,0.695654527126224,0.72595962549797,0.76926797747623,0.817365385822723,0.868611439911312,0.919868968934826,0.971149723760009,1.02213349017919,1.07312216335796
0.707373297673534,0.695667026129125,0.725742983134841,0.769190266376584,0.817172431966696,0.868922472876537,0.919558745088372,0.970825813655426,1.02284311874646,1.07290970292782
0.707195479975627,0.695632854726929,0.726179228654022,0.768733817378551,0.817648870184906,0.867904190146465,0.919496405149636,0.970642016374312,1.02305346119123,1.0729078241371
0.707437998398543,0.695553381098422,0.725229146397665,0.7688276752569,0.817236100176916,0.868009253290586,0.919560369876701,0.971122591500667,1.02237339502043,1.07354382136946
0.706991495508803,0.695423416861233,0.725565140414859,0.768401044534845,0.817092929891763,0.868150936666273,0.919402010247592,0.971195680615281,1.02316891001318,1.07370086263493

